Hybrid stars within the framework of the Sigma-Omega-Rho model combined with the MIT and NJL models

In this paper, we investigate the structure of hybrid stars consisting of hadrons (neutrons, protons, sigmas, lambdas), leptons (electrons, muons), and quarks (up, down, strange). We use a relativistic mean-field (RMF) model namely the Sigma-omega-rho model for the hadronic phase and the MIT bag model as well as the NJL model for the quark phase. In addition, Maxwell and Gibbs conditions are employed to investigate the hadron-Quark phase transition. Finally, by obtaining the mass-radius relation, $ M (M_{sun}) \leqslant 2.07 $ is predicted for such hybrid stars.

==> 0.1b100.txt <==
2.3     838.43
2.1     730.333
1.9     625.863
1.7     525.275
1.5     428.87
1.4     382.347
1.3     337.014
1.2     292.929
1.1     250.161
1.     208.787
0.9     168.897
0.8     130.595
0.795     128.723
0.63     127.971
0.6     114.529
0.5     76.2817
0.4     47.6793
0.39     45.3065
0.37     40.7908
0.36     39.8042
0.35     37.4628
0.34     35.176
0.23     12.6851
0.21     9.89758
0.19     7.50093
0.17     5.48103
0.15     3.81988
0.13     2.49131
0.11     1.40856
0.09     0.724943
0.07     0.307993
0.05     0.10014
0.03     0.0283461
0.01     0.00934547

==> 0.1b130.txt <==
2.3     808.43
2.1     700.332
1.9     595.863
1.7     495.275
1.5     398.87
1.4     352.347
1.3     307.013
1.2     262.929
1.15     241.375
1.11     224.376
0.8     221.779
0.7     162.944
0.6     114.529
0.5     76.2817
0.4     47.6793
0.39     45.3065
0.37     40.7908
0.36     39.8042
0.35     37.4628
0.34     35.176
0.23     12.6851
0.21     9.89758
0.19     7.50093
0.17     5.48103
0.15     3.81988
0.13     2.49131
0.11     1.40856
0.09     0.724943
0.07     0.307993
0.05     0.10014
0.03     0.0283461
0.01     0.00934547

==> 0.1b150.txt <==
2.3     788.43
2.1     680.332
1.9     575.863
1.7     475.275
1.5     378.87
1.4     332.347
1.3     287.013
1.27     273.654
1.265     271.438
0.87     269.239
0.85     255.149
0.8     221.779
0.7     162.944
0.6     114.529
0.5     76.2817
0.4     47.6793
0.39     45.3065
0.37     40.7908
0.36     39.8042
0.35     37.4628
0.34     35.176
0.23     12.6851
0.21     9.89758
0.19     7.50093
0.17     5.48103
0.15     3.81988
0.13     2.49131
0.11     1.40856
0.09     0.724943
0.07     0.307993
0.05     0.10014
0.03     0.0283461
0.01     0.00934547

==> 0.1b200.txt <==
2.5     849.939
2.3     738.43
2.1     630.332
1.9     525.863
1.7     425.275
1.6     376.528
1.585     369.309
0.995     366.928
0.99     362.701
0.95     329.84
0.9     291.169
0.8     221.779
0.7     162.944
0.6     114.529
0.5     76.2817
0.4     47.6793
0.39     45.3065
0.37     40.7908
0.36     39.8042
0.35     37.4628
0.34     35.176
0.23     12.6851
0.21     9.89758
0.19     7.50093
0.17     5.48103
0.15     3.81988
0.13     2.49131
0.11     1.40856
0.09     0.724943
0.07     0.307993
0.05     0.10014
0.03     0.0283461
0.01     0.00934547

==> 0.1b80.txt <==
2.3     858.43
2.1     750.333
1.9     645.863
1.7     545.275
1.5     448.87
1.4     402.347
1.3     357.014
1.2     312.929
1.1     270.161
1.     228.787
0.9     188.897
0.8     150.595
0.7     114.004
0.6     79.2747
0.55     62.6629
0.5     46.5876
0.495     45.0107
0.385     44.1499
0.38     43.0122
0.37     40.7908
0.36     39.8042
0.35     37.4628
0.34     35.176
0.23     12.6851
0.21     9.89758
0.19     7.50093
0.17     5.48103
0.15     3.81988
0.13     2.49131
0.11     1.40856
0.09     0.724943
0.07     0.307993
0.05     0.10014
0.03     0.0283461
0.01     0.00934547

==> 0.1lkw.txt <==
2.3      680.102
2.1      581.426
1.9      488.472
1.7      402.117
1.68      393.883
1.67      390.442
1.65      388.694
1.6      383.849
1.5      372.014
1.49      370.659
1.45      364.896
1.4      356.862
1.3      337.673
1.2      313.834
1.15      300.093
1.09      282.46
1.05      269.709
1.      253.043
0.9      218.096
0.8      182.658
0.7      148.654
0.65      132.576
0.63      127.971
0.6      114.529
0.5      76.2817
0.4      47.6793
0.39      45.3065
0.37      40.7908
0.36      39.1042
0.35      36.7762
0.34      34.5045
0.23      12.3215
0.21      9.59124
0.19      7.25107
0.17      5.28637
0.15      3.67825
0.13      2.39907
0.11      1.40856
0.09      0.724943
0.07      0.307993
0.05      0.10014
0.03      0.0283461
0.01      0.00934547

==> 0.1lkw1.txt <==
0.63      127.971
0.6      114.529
0.5      76.2817
0.4      47.6793
0.39      45.3065
0.37      40.7908
0.36      39.1042
0.35      36.7762
0.34      34.5045
0.23      12.3215
0.21      9.59124
0.19      7.25107
0.17      5.28637
0.15      3.67825
0.13      2.39907
0.11      1.40856
0.09      0.724943
0.07      0.307993
0.05      0.10014
0.03      0.0283461
0.01      0.00934547

==> 0.1lkw2.txt <==
1.67      390.442
1.65      388.694
1.6      383.849
1.5      372.014
1.49      370.659
1.45      364.896
1.4      356.862
1.3      337.673
1.2      313.834
1.15      300.093
1.09      282.46
1.05      269.709
1.      253.043
0.9      218.096
0.8      182.658
0.7      148.654
0.65      132.576

==> 0.1lkw3.txt <==
2.3      680.102
2.1      581.426
1.9      488.472
1.7      402.117
1.68      393.883

==> 0.1mrb100.txt <==
   10.2166476840980        1.55744408784829     
   10.4371476988627        1.58571816916830     
   10.6958677161866        1.61600969819243     
   11.0060377369557        1.64840840579283     
   11.1839077488659        1.66542331555319     
   11.3808877620557        1.68299496409218     
   11.5999177767220        1.70113283810713     
   11.8424677929632        1.71980884119053     
   12.1085378107793        1.73879795966802     
  12.3907778296781        1.75683540778294     
  12.6465578468052        1.76528086056779     
  12.6553778473958        1.76450902084470     
  12.6597878476911        1.76365332251470     
  12.7788578556640        1.73666847554436     
  13.1595878811578        1.61896812604133     
  13.4594679012378        1.44579485869249     
  13.4800479026159        1.42481795948973     
  13.5153279049782        1.37968142204314     
  13.5226779054704        1.36840551840972     
  13.5359079063563        1.33916893705943     
  13.5461979070453        1.30815794050210     
  13.4109578979896       0.782228547985702     
  13.3639178948398       0.675869142562904     
  13.3212878919853       0.567938983035013     
  13.3139378914931       0.460362635528980     
  13.4212478986786       0.355482236731081     
  13.8695979287002       0.255805563239817     
  15.7585480551847       0.161070236176658     
  25.0298386759920       9.370994856325086E-002


==> 0.1mrb130.txt <==
   10.6003177097886        1.63955648855361     
   10.8281677250455        1.67898514198826     
   11.0883577424678        1.72340726096687     
   11.3852977623510        1.77343865215360     
   11.5469977731785        1.80039204321286     
   11.7116377842028        1.82788036050755     
   11.8718677949318        1.85372941983069     
   11.9438977997550        1.86404434403159     
   11.9879978027079        1.86839774394278     
  11.9968178032985        1.86769011351967     
  12.3804878289891        1.81615269268963     
  12.7788578556640        1.73666847554436     
  13.1595878811578        1.61896812604133     
  13.4594679012378        1.44579485869249     
  13.4800479026159        1.42481795948973     
  13.5153279049782        1.37968142204314     
  13.5226779054704        1.36840551840972     
  13.5359079063563        1.33916893705943     
  13.5461979070453        1.30815794050210     
  13.4109578979896       0.782228547985702     
  13.3639178948398       0.675869142562904     
  13.3212878919853       0.567938983035013     
  13.3139378914931       0.460362635528980     
  13.4212478986786       0.355482236731081     
  13.8695979287002       0.255805563239817     
  15.7585480551847       0.161070236176658     
  25.0298386759920       9.370994856325086E-002


==> 0.1mrb150.txt <==
   10.7517277199270        1.69088639819749     
   10.9707577345933        1.73540149475241     
   11.2133077508345        1.78517130820954     
   11.4720277681585        1.83915571225829     
   11.5999177767220        1.86573355196821     
   11.7101677841044        1.88751142840925     
   11.7336877856793        1.89106304521583     
   11.7366277858761        1.89127323189619     
  11.7425077862698        1.89097105698523     
  11.8145377910930        1.88523117530651     
  11.9968178032985        1.86769011351969     
  12.3804878289891        1.81615269268963     
  12.7788578556640        1.73666847554436     
  13.1595878811578        1.61896812604133     
  13.4594679012378        1.44579485869249     
  13.4800479026159        1.42481795948973     
  13.5153279049782        1.37968142204314     
  13.5226779054704        1.36840551840972     
  13.5359079063563        1.33916893705943     
  13.5461979070453        1.30815794050210     
  13.4109578979896       0.782228547985702     
  13.3639178948398       0.675869142562904     
  13.3212878919853       0.567938983035013     
  13.3139378914931       0.460362635528980     
  13.4212478986786       0.355482236731081     
  13.8695979287002       0.255805563239817     
  15.7585480551847       0.161070236176658     
  25.0298386759920       9.370994856325086E-002


==> 0.1mrb200.txt <==
   10.7737777214035        1.75635598980163     
   10.9354777322310        1.80155642307245     
   11.1045277435506        1.84973295032853     
   11.2603477539843        1.89625457254936     
   11.3162077577247        1.91277400993137     
   11.3206177580200        1.91381903691385     
  11.3250277583153        1.91379432696310     
  11.3411977593980        1.91327361988410     
  11.4705577680600        1.90805519056855     
  11.6381377792812        1.89861022264025     
  11.9968178032985        1.86769011351969     
  12.3804878289891        1.81615269268963     
  12.7788578556640        1.73666847554436     
  13.1595878811578        1.61896812604133     
  13.4594679012378        1.44579485869249     
  13.4800479026159        1.42481795948973     
  13.5153279049782        1.37968142204314     
  13.5226779054704        1.36840551840972     
  13.5359079063563        1.33916893705943     
  13.5461979070453        1.30815794050210     
  13.4109578979896       0.782228547985702     
  13.3639178948398       0.675869142562904     
  13.3212878919853       0.567938983035013     
  13.3139378914931       0.460362635528980     
  13.4212478986786       0.355482236731081     
  13.8695979287002       0.255805563239817     
  15.7585480551847       0.161070236176658     
  25.0298386759920       9.370994856325086E-002


==> 0.1mrb80.txt <==
   9.78740765535597        1.52491260266966     
   9.97997766825049        1.54614524860253     
   10.2034176832121        1.56659128975958     
   10.4680177009297        1.58468271388356     
   10.6208977111666        1.59201100104391     
   10.7884777223878        1.59748233731712     
   10.9751677348886        1.60030131717295     
   11.1853777489643        1.59935712782821     
   11.4235177649102        1.59310480964869     
  11.6998777834153        1.57943597392279     
  12.0262178052671        1.55567300075523     
  12.4245878319421        1.51922333363466     
  12.9243878654088        1.47097465295479     
  13.2125078847013        1.44607224356980     
  13.4697579019268        1.42228589035157     
  13.4844579029112        1.41882769372705     
  13.4903379033049        1.41392634597487     
  13.4991579038955        1.40280919291003     
  13.5153279049782        1.37968142204314     
  13.5226779054704        1.36840551840972     
  13.5359079063563        1.33916893705943     
  13.5461979070453        1.30815794050210     
  13.4109578979896       0.782228547985702     
  13.3639178948398       0.675869142562904     
  13.3212878919853       0.567938983035013     
  13.3139378914931       0.460362635528980     
  13.4212478986786       0.355482236731081     
  13.8695979287002       0.255805563239817     
  15.7585480551847       0.161070236176658     
  25.0298386759920       9.370994856325086E-002

==> 0.1mrlkw.txt <==
   10.9398877325263        1.68913242329120     
   11.0339677388259        1.71062131515972     
   11.1295177452239        1.73218608401575     
   11.2235977515235        1.75321231613850     
   11.3132677575278        1.77246934520642     
   11.3309077587090        1.77588211628198     
   11.3382577592012        1.77724096277534     
   11.3514877600871        1.77984142782289     
   11.3808877620557        1.78459017051691     
   11.3838277622526        1.78513823891456     
   11.3999977633353        1.78746765959542     
   11.4235177649102        1.79069861909226     
   11.4852577690443        1.79819281232278     
   11.5734577749502        1.80678982735065     
   11.6293177786906        1.81124118095132     
   11.7057577838091        1.81625305988403     
   11.7645577877463        1.81929308043348     
   11.8468777932585        1.82236984464634     
  12.0350378058577        1.82436730301214     
  12.2540678205240        1.81671372725769     
  12.4951478366668        1.79265938263447     
  12.6215678451319        1.77151925558632     
  12.6597878476911        1.76365332251470     
  12.7788578556640        1.73666847554436     
  13.1595878811578        1.61896812604133     
  13.4594679012378        1.44579485869249     
  13.4800479026159        1.42481795948973     
  13.5153279049782        1.37968142204314     
  13.5226779054704        1.36840551840972     
  13.5359079063563        1.33916893705943     
  13.5461979070453        1.30815794050210     
  13.4109578979896       0.782228547985702     
  13.3639178948398       0.675869142562904     
  13.3212878919853       0.567938983035013     
  13.3139378914931       0.460362635528980     
  13.4212478986786       0.355482236731081     
  13.8695979287002       0.255805563239817     
  15.7585480551847       0.161070236176658     
  25.0298386759920       9.370994856325086E-002

==> 0.1mrrkh.txt <==
   10.8075877236674        1.64703015672136     
   10.9104877305576        1.66710381915012     
   11.0163277376447        1.68769032252864     
   11.1251077449286        1.70858304199367     
   11.2368277524094        1.72944907091711     
   11.3470777597918        1.74976268350481     
   11.4558577670757        1.76868227121189     
   11.5087777706192        1.77718571504365     
   11.5381777725879        1.78180100944590     
   11.5425877728832        1.78240564008601     
   11.5469977731785        1.78294684369272     
   11.5514077734738        1.78350317717743     
   11.5646377743596        1.78526381936316     
   11.5734577749502        1.78651574852844     
   11.5837477756392        1.78783050492720     
   11.5955077764267        1.78920783872827     
   11.6440177796749        1.79447327686580     
   11.6690077813483        1.79690971867165     
   11.7733777883369        1.80528728779618     
   11.8409977928648        1.80921869863753     
  11.9321377989675        1.81308400067337     
  11.9497778001487        1.81358354416172     
  11.9674178013299        1.81402968417946     
  11.9997578034954        1.81470037491880     
  12.0732578084169        1.81529936574398     
  12.2717078217052        1.80969245609220     
  12.4539878339107        1.79143392723997     
  12.7656278547782        1.73031395072211     
  13.1419478799766        1.61564857817940     
  13.3065878910009        1.54639230625732     
  13.3874378964147        1.50017199155599     
  13.4594679012378        1.44579485869249     
  13.4800479026159        1.42481795948973     
  13.5153279049782        1.37968142204314     
  13.5226779054704        1.36840551840972     
  13.5359079063563        1.33916893705943     
  13.5461979070453        1.30815794050210     
  13.4109578979896       0.782228547985702     
  13.3639178948398       0.675869142562904     
  13.3212878919853       0.567938983035013     
  13.3139378914931       0.460362635528980     
  13.4212478986786       0.355482236731081     
  13.8695979287002       0.255805563239817     
  15.7585480551847       0.161070236176658     
  25.0298386759920       9.370994856325086E-002


==> 0.1rkh.txt <==
2.      564.189
1.8      474.878
1.6      393.485
1.5      356.368
1.45      338.84
1.42      328.679
1.41      327.291
1.4      326.043
1.39      324.759 
1.36      320.677
1.35      319.236
1.34      317.755
1.33      316.23
1.32      314.662
1.31      313.05
1.3      311.393
1.23      298.457
1.2      292.182
1.1      268.007
1.05      254.093
0.99      235.99
0.98      232.855
0.97      229.682
0.95      223.677
0.91      210.66
0.81      178.288
0.71      152.025
0.6      114.264
0.5      78.1407
0.45      63.931
0.42      56.6955
0.4      47.6793
0.39      45.3065
0.37      40.7908
0.36      39.1042
0.35      36.7762
0.34      34.5045
0.23      12.3215
0.21      9.59124
0.19      7.25107
0.17      5.28637
0.15      3.67825
0.13      2.39907
0.11      1.40856
0.09      0.724943
0.07      0.307993
0.05      0.10014
0.03      0.0283461
0.01      0.00934547

==> 0.1rkh1.txt <==
0.4      47.6793
0.39      45.3065
0.37      40.7908
0.36      39.1042
0.35      36.7762
0.34      34.5045
0.23      12.3215
0.21      9.59124
0.19      7.25107
0.17      5.28637
0.15      3.67825
0.13      2.39907
0.11      1.40856
0.09      0.724943
0.07      0.307993
0.05      0.10014
0.03      0.0283461
0.01      0.00934547

==> 0.1rkh2.txt <==
1.41      327.291
1.4      326.043
1.39      324.759 
1.36      320.677
1.35      319.236
1.34      317.755
1.33      316.23
1.32      314.662
1.31      313.05
1.3      311.393
1.23      298.457
1.2      292.182
1.1      268.007
1.05      254.093
0.99      235.99
0.98      232.855
0.97      229.682
0.95      223.677
0.91      210.66
0.81      178.288
0.71      152.025
0.6      114.264
0.5      78.1407
0.45      63.931
0.42      56.6955

==> 0.1rkh3.txt <==
2.      564.189
1.8      474.878
1.6      393.485
1.5      356.368
1.45      338.84
1.42      328.679

==> 0.1zeta.txt <==
2.1      1943.71
1.9      1565.1
1.7      1227.11
1.5      930.218
1.3      674.962
1.1      461.831
0.9      291.169
0.7      162.944
0.5      76.2817
0.4      47.6793
0.39      45.3065
0.37      40.7908
0.36      39.1042
0.35      36.7762
0.34      34.5045
0.23      12.3215
0.21      9.59124
0.19      7.25107
0.17      5.28637
0.15      3.67825
0.13      2.39907
0.11      1.40856
0.09      0.724943
0.07      0.307993
0.05      0.10014
0.03      0.0283461
0.01      0.00934547

==> 0.5b100.txt <==
2.3     838.43
2.1     730.333
1.9     625.863
1.7     525.275
1.5     428.87
1.4     382.347
1.3     337.014
1.2     292.929
1.1     250.161
1.     208.787
0.9     168.897
0.85     149.54
0.845     147.627
0.693     146.408
0.69     144.997
0.65     126.956
0.6     106.438
0.5     72.0342
0.4     46.0148
0.38     41.7127
0.36     38.5358
0.34     34.2934
0.32     30.2363
0.23     12.6851
0.21     9.89758
0.19     7.50093
0.17     5.48103
0.15     3.81988
0.13     2.49131
0.11     1.40856
0.09     0.724943
0.07     0.307993
0.05     0.10014
0.03     0.0283461
0.01     0.00934547

==> 0.5b130.txt <==
2.3     808.43
2.1     700.332
1.9     595.863
1.7     495.275
1.5     398.87
1.4     352.347
1.3     307.013
1.25     284.811
1.2     262.929
1.19     258.591
0.885     254.02
0.88     250.784
0.85     231.854
0.8     202.167
0.7     149.734
0.6     106.438
0.5     72.0342
0.4     46.0148
0.38     41.7127
0.36     38.5358
0.34     34.2934
0.32     30.2363
0.23     12.6851
0.21     9.89758
0.19     7.50093
0.17     5.48103
0.15     3.81988
0.13     2.49131
0.11     1.40856
0.09     0.724943
0.07     0.307993
0.05     0.10014
0.03     0.0283461
0.01     0.00934547

==> 0.5b150.txt <==
2.3     788.43
2.1     680.332
1.9     575.863
1.7     475.275
1.5     378.87
1.45     355.463
1.4     332.347
1.355     311.796
0.965     308.984
0.96     305.373
0.95     298.222
0.9     263.87
0.8     202.167
0.7     149.734
0.6     106.438
0.5     72.0342
0.4     46.0148
0.38     41.7127
0.36     38.5358
0.34     34.2934
0.32     30.2363
0.23     12.6851
0.21     9.89758
0.19     7.50093
0.17     5.48103
0.15     3.81988
0.13     2.49131
0.11     1.40856
0.09     0.724943
0.07     0.307993
0.05     0.10014
0.03     0.0283461
0.01     0.00934547

==> 0.5b200.txt <==
2.5     849.939
2.3     738.43
2.1     630.332
1.9     525.863
1.8     475.066
1.75     450.042
1.7     425.275
1.69     420.352
1.105     419.596
1.1     415.329
1     334.915
0.9     263.87
0.8     202.167
0.7     149.734
0.6     106.438
0.5     72.0342
0.4     46.0148
0.38     41.7127
0.36     38.5358
0.34     34.2934
0.32     30.2363
0.23     12.6851
0.21     9.89758
0.19     7.50093
0.17     5.48103
0.15     3.81988
0.13     2.49131
0.11     1.40856
0.09     0.724943
0.07     0.307993
0.05     0.10014
0.03     0.0283461
0.01     0.00934547

==> 0.5b80.txt <==
2.3     858.43
2.1     750.333
1.9     645.863
1.7     545.27
1.5     448.87
1.4     402.347
1.3     357.014
1.2     312.929
1.1     270.161
1.     228.787
0.9     188.897
0.8     150.595
0.7     114.004
0.6     79.2747
0.55     62.6629
0.5     46.5876
0.495     45.0107
0.4     46.0148
0.38     41.7127
0.36     38.5358
0.34     34.2934
0.32     30.2363
0.23     12.6851
0.21     9.89758
0.19     7.50093
0.17     5.48103
0.15     3.81988
0.13     2.49131
0.11     1.40856
0.09     0.724943
0.07     0.307993
0.05     0.10014
0.03     0.0283461
0.01     0.00934547

==> 0.5hk.txt <==
2.3      712.209
2.1      615.385
1.9      524.906
1.7      442.035
1.5      368.508
1.4      335.925
1.39      332.836
1.38      330.336
1.35      326.415
1.3      319.015
1.2      300.485
1.1      276.387
1.      247.014
0.95      231.409
0.9      215.38
0.8      186.736
0.7      154.783
0.6      114.635
0.5      76.9385
0.45      62.8363
0.44      55.4736
0.4      46.0148
0.38      41.7127
0.36      37.8728
0.34      33.649
0.32      29.6167
0.23      12.3215
0.2      8.37323
0.17      5.28637
0.15      3.67825
0.13      2.39907
0.12      1.86448
0.11      1.40856
0.09      0.724943
0.07      0.307993
0.05      0.10014
0.03      0.0283461
0.01      0.00934547

==> 0.5hk1.txt <==
0.44      55.4736
0.4      46.0148
0.38      41.7127
0.36      37.8728
0.34      33.649
0.32      29.6167
0.23      12.3215
0.2      8.37323
0.17      5.28637
0.15      3.67825
0.13      2.39907
0.12      1.86448
0.11      1.40856
0.09      0.724943
0.07      0.307993
0.05      0.10014
0.03      0.0283461
0.01      0.00934547

==> 0.5hk2.txt <==
1.38      330.336
1.35      326.415
1.3      319.015
1.2      300.485
1.1      276.387
1.      247.014
0.95      231.409
0.9      215.38
0.8      186.736
0.7      154.783
0.6      114.635
0.5      76.9385
0.45      62.8363

==> 0.5hk3.txt <==
2.3      712.209
2.1      615.385
1.9      524.906
1.7      442.035
1.5      368.508
1.4      335.925
1.39      332.836

==> 0.5mrb100.txt <==
   10.1843076819325        1.55815299991797     
   10.4018676965003        1.58632701565858     
   10.6561777135290        1.61641175143752     
   10.9604677339043        1.64838372950844     
   11.1353977456176        1.66502664749496     
   11.3264977584137        1.68203660392810     
   11.5381777725879        1.69929458742632     
   11.7704377881400        1.71651981138440     
   12.0218078049718        1.73290564721669     
  12.2790578221973        1.74540001808233     
  12.3907778296781        1.74591289236435     
  12.4010678303671        1.74525209203416     
  12.4069478307609        1.74423885960190     
  12.4187078315483        1.74242895398240     
  12.5759978420805        1.71609478710896     
  12.7715078551719        1.67683644776146     
  13.1434178800750        1.57097149664625     
  13.4359478996629        1.41419388363953     
  13.4756379023206        1.37465447965148     
  13.4991579038955        1.33995300818551     
  13.5241479055688        1.28491542681720     
  13.5373779064547        1.22258646903431     
  13.4109578979896       0.782228547985702     
  13.3639178948398       0.675869142562904     
  13.3212878919853       0.567938983035013     
  13.3139378914931       0.460362635528980     
  13.4212478986786       0.355482236731081     
  13.8695979287002       0.255805563239817     
  15.7585480551847       0.161070236176658     
  25.0298386759920       9.370994856325086E-002


==> 0.5mrb130.txt <==
   10.5077077035874        1.63568500276322     
   10.7267377182537        1.67373965592462     
   10.9751677348886        1.71593696104054     
   11.2529977534922        1.76202623977984     
   11.3999977633353        1.78570470072548     
   11.5440577729816        1.80807904996268     
   11.6131477776079        1.81755577673423     
   11.6719477815451        1.82397746002531     
   11.6822377822342        1.82445196906486     
  11.6969377832185        1.82377014324897     
  11.7145777843996        1.82252017384608     
  11.8204177914867        1.81426043956172     
  12.0012278035938        1.79733443986488     
  12.3804878289891        1.74916787245842     
  12.7715078551719        1.67683644776146     
  13.1434178800750        1.57097149664625     
  13.4359478996629        1.41419388363953     
  13.4756379023206        1.37465447965148     
  13.4991579038955        1.33995300818551     
  13.5241479055688        1.28491542681720     
  13.5373779064547        1.22258646903431     
  13.4109578979896       0.782228547985702     
  13.3639178948398       0.675869142562904     
  13.3212878919853       0.567938983035013     
  13.3139378914931       0.460362635528980     
  13.4212478986786       0.355482236731081     
  13.8695979287002       0.255805563239817     
  15.7585480551847       0.161070236176658     
  25.0298386759920       9.370994856325086E-002


==> 0.5mrb150.txt <==
   10.6267777115603        1.68318312898438     
   10.8311077252423        1.72510200451800     
   11.0545477402039        1.77062389849233     
   11.2838677555592        1.81660107771704     
   11.3382577592012        1.82680963621177     
   11.3867677624494        1.83536046667578     
   11.4220477648118        1.83988368605068     
  11.4293977653039        1.83970370848042     
  11.4455677663867        1.83894746468137     
  11.4779077685522        1.83735063780187     
  11.6454877797734        1.82755868016124     
  12.0012278035938        1.79733443986488     
  12.3804878289891        1.74916787245842     
  12.7715078551719        1.67683644776146     
  13.1434178800750        1.57097149664625     
  13.4359478996629        1.41419388363953     
  13.4756379023206        1.37465447965148     
  13.4991579038955        1.33995300818551     
  13.5241479055688        1.28491542681720     
  13.5373779064547        1.22258646903431     
  13.4109578979896       0.782228547985702     
  13.3639178948398       0.675869142562904     
  13.3212878919853       0.567938983035013     
  13.3139378914931       0.460362635528980     
  13.4212478986786       0.355482236731081     
  13.8695979287002       0.255805563239817     
  15.7585480551847       0.161070236176658     
  25.0298386759920       9.370994856325086E-002

==> 0.5mrb200.txt <==
   10.5900277090996        1.73748237719803     
   10.7370277189427        1.77830720361523     
   10.8825577286874        1.81948181700468     
   10.9487077331168        1.83801806995629     
   10.9766377349870        1.84569022752687     
   10.9972177363651        1.85096922639361     
   11.0016277366604        1.85140459521885     
   11.0016277366604        1.85140794833676     
   11.0163277376447        1.85127680620861     
   11.3176777578231        1.84439349265228     
  11.6454877797734        1.82755868016124     
  12.0012278035938        1.79733443986488     
  12.3804878289891        1.74916787245842     
  12.7715078551719        1.67683644776146     
  13.1434178800750        1.57097149664625     
  13.4359478996629        1.41419388363953     
  13.4756379023206        1.37465447965148     
  13.4991579038955        1.33995300818551     
  13.5241479055688        1.28491542681720     
  13.5373779064547        1.22258646903431     
  13.4109578979896       0.782228547985702     
  13.3639178948398       0.675869142562904     
  13.3212878919853       0.567938983035013     
  13.3139378914931       0.460362635528980     
  13.4212478986786       0.355482236731081     
  13.8695979287002       0.255805563239817     
  15.7585480551847       0.161070236176658     
  25.0298386759920       9.370994856325086E-002



==> 0.5mrb80.txt <==
   9.77123765427322        1.52325492835439     
   9.96233766706932        1.54433744797178     
   10.1857776820309        1.56461052042933     
   10.4503776997486        1.58245508139914     
   10.6017877098870        1.58964964274678     
   10.7678977210098        1.59485984192331     
   10.9545877335106        1.59745542257636     
   11.1633277474878        1.59616237946745     
   11.3999977633353        1.58950508503552     
  11.6748877817420        1.57523962949907     
  11.9982878033969        1.55058318248349     
  12.3937178298750        1.51284021144664     
  12.8905778631448        1.46241282975291     
  13.1757578822405        1.43585358274499     
  13.4315378993676        1.40948969831358     
  13.4447679002535        1.40552830667848     
  13.4374178997613        1.40819443180755     
  13.4756379023206        1.37465447965148     
  13.4991579038955        1.33995300818551     
  13.5241479055688        1.28491542681720     
  13.5373779064547        1.22258646903431     
  13.4109578979896       0.782228547985702     
  13.3639178948398       0.675869142562904     
  13.3212878919853       0.567938983035013     
  13.3139378914931       0.460362635528980     
  13.4212478986786       0.355482236731081     
  13.8695979287002       0.255805563239817     
  15.7585480551847       0.161070236176658     
  25.0298386759920       9.370994856325086E-002


==> 0.5mrhk.txt <==
   10.7737777214035        1.66580216350131     
   10.8693277278015        1.68505230488943     
   10.9663477342980        1.70460458750921     
   11.0663077409914        1.72423247342999     
   11.1677377477831        1.74360392511498     
   11.2691677545749        1.76224333251094     
   11.3676577611698        1.77947568873372     
   11.4632077675679        1.79429176700756     
   11.4720277681585        1.79557564683916     
   11.4793777686506        1.79659001938957     
   11.4911377694381        1.79815075109045     
   11.5161277711114        1.80103394072333     
   11.5822777755408        1.80771655686294     
   11.6792977820373        1.81485772114538     
   11.8130677909946        1.82022806276547     
  11.8909777962114        1.82098860306941     
  11.9762378019204        1.81969082357135     
  12.1408778129448        1.80929005263472     
  12.3569678274142        1.77942690060368     
  12.6906578497582        1.70508748441258     
  13.0993178771221        1.58255435828302     
  13.2698378885402        1.51467299146017     
  13.3330478927727        1.48329032735572     
  13.4359478996629        1.41419388363953     
  13.4756379023206        1.37465447965148     
  13.4991579038955        1.33995300818551     
  13.5241479055688        1.28491542681720     
  13.5373779064547        1.22258646903431     
  13.4109578979896       0.782228547985702     
  13.3639178948398       0.675869142562904     
  13.3212878919853       0.567938983035013     
  13.3139378914931       0.460362635528980     
  13.4212478986786       0.355482236731081     
  13.8695979287002       0.255805563239817     
  15.7585480551847       0.161070236176658     
  25.0298386759920       9.370994856325086E-002

==> 0.5zeta.txt <==
2.3      2099.56
2.2      1851.47
2.      1500.3
1.8      1223.89
1.6      957.319
1.4      712.682
1.2      505.112
1.      334.915
0.8      202.167
0.6      106.438
0.4      46.0148
0.38      41.7127
0.36      37.8728
0.34      33.649
0.32      29.6167
0.23      12.3215
0.2      8.37323
0.17      5.28637
0.15      3.67825
0.13      2.39907
0.1      1.0304
0.05      0.10014
0.01      0.00934547

==> 0z.txt <==
2.      2045.17
1.9      1840.
1.8      1645.19
1.7      1460.81
1.6      1286.94
1.5      1123.64
1.4      971.01
1.3      829.149
1.2      698.16
1.1      578.158
1.      469.262
0.9      371.596
0.8      285.28
0.7      210.425
0.6      147.116
0.5      95.3946
0.4      55.2294
0.3      26.4683
0.2      8.73128
0.1      1.0304
0.05      0.10014
0.01      0.00934547

==> 12.txt <==
1    1
2    2

==> 1zeta.txt <==
1.8      1064.92
1.6      824.837
1.4      616.155
1.2      439.065
1.      293.674
0.8      179.893
0.6      97.2127
0.4      43.9595
0.38      40.0374
0.37      38.2527
0.36      36.2383
0.35      34.2931
0.34      32.4131
0.33      30.592
0.32      28.8184
0.31      27.0642
0.23      12.3215
0.2      8.37323
0.17      5.28637
0.15      3.67825
0.13      2.39907
0.1      1.0304
0.05      0.10014
0.01      0.00934547

==> MR-NP-HK.txt <==
  10.9810477352823        1.69244948232966     
   11.0824777420741        1.71294039348638     
   11.1853777489643        1.73390909831225     
   11.2912177560514        1.75517242759554     
   11.3999977633353        1.77646115862593     
   11.5087777706192        1.79739789018995     
   11.6175577779032        1.81747981894092     
   11.7248677850887        1.83607978625061     
   11.8292377920773        1.85249168543740     
   11.9277277986722        1.86605284572305     
   12.0232778050703        1.87634412842530     
   12.1188278114683        1.88329338859806     
  12.2320178190475        1.88655513730674     
  12.3878378294813        1.88320000534556     
  12.6274478455256        1.86441558734309     
  12.8053178574358        1.84408288436689     
  12.9978878703303        1.81860794191014     
  13.0655078748582        1.80664563643318     
  13.0860878762362        1.80166939132988     
  13.1110778779096        1.78990916396672     
  13.1154878782049        1.78796265845990     
  13.2154478848982        1.72484896111415     
  13.2771878890323        1.67745715415679     
  13.3624478947413        1.59745259317077     
  13.4124278980880        1.53778010353505     
  13.4726979021237        1.43776862956609     
  13.5020979040923        1.36384059025556     
  13.5241479055688        1.24120522817813     
  13.5241479055688        1.15178139278878     
  13.4932779035017        1.00584897711190     
  13.4550579009425       0.901822485612067     
  13.3712678953319       0.736762006309837     
  13.3109978912962       0.623776301661874     
  13.2786578891307       0.453494795680413     
  13.4124278980880       0.345715795144240     
  13.9386879333265       0.246685442823856     
  15.7585480551847       0.161070236176658     
  25.0298386759920       9.370994856325086E-002


==> MR-NP-LKW.txt <==
   11.3015077567404        1.71347162717582     
   11.4205777647133        1.74065429141682     
   11.5440577729816        1.76934982304411     
   11.6704777814467        1.79953641569101     
   11.8013077902071        1.83112372676770     
   11.9336077990659        1.86390299188799     
   12.0644378078263        1.89747838491148     
   12.1923278163899        1.93116938403817     
   12.2540678205240        1.94770260380384     
   12.3113978243628        1.96374270267681     
   12.3657878280048        1.97895826593942     
   12.4142978312530        1.99283258346562     
   12.4539878339107        2.00443571975402     
   12.4760378353872        2.01057133792163     
   12.4775078354856        2.01105551566177     
  12.4804478356824        2.01074724228191     
  12.4907378363715        2.00842490297542     
  12.5657078413915        1.99183774814994     
  12.6774278488723        1.96306685052966     
  12.7523978538923        1.94102938524250     
  12.8641178613731        1.90313494141605     
  12.9376178662946        1.87432967898604     
  13.0449278734801        1.82512843348561     
  13.1154878782049        1.78796265845990     
  13.2154478848982        1.72484896111415     
  13.2771878890323        1.67745715415679     
  13.3624478947413        1.59745259317077     
  13.4124278980880        1.53778010353505     
  13.4726979021237        1.43776862956609     
  13.5020979040923        1.36384059025556     
  13.5241479055688        1.24120522817813     
  13.5241479055688        1.15178139278878     
  13.4932779035017        1.00584897711190     
  13.4550579009425       0.901822485612067     
  13.3712678953319       0.736762006309837     
  13.3109978912962       0.623776301661874     
  13.2786578891307       0.453494795680413     
  13.4124278980880       0.345715795144240     
  13.9386879333265       0.246685442823856     
  15.7585480551847       0.161070236176658     
  25.0298386759920       9.370994856325086E-002


==> MR-NP-RKH.txt <==
   10.9501777332153        1.65006881258828     
   11.0604277405976        1.67122649985372     
   11.1765577483737        1.69315545381876     
   11.2956277563467        1.71573063228995     
   11.4176377645165        1.73874404379861     
   11.5440577729816        1.76186881726599     
   11.6690077813483        1.78461863138911     
   11.7939577897149        1.80631933931553     
   11.9144977977863        1.82610381225186     
   12.0291578054640        1.84299425918753     
   12.1364678126495        1.85614642680889     
   12.2364278193428        1.86524223486003     
  12.3422678264299        1.87052428074067     
  12.4848578359777        1.87080904291582     
  12.5833478425727        1.86703980123940     
  12.7082978509393        1.85859364430130     
  12.8655878614715        1.84301892950723     
  13.0405178731848        1.81916344579325     
  13.0684478750550        1.81295127782768     
  13.0772678756456        1.81001512159392     
  13.0816778759409        1.80776464719089     
  13.1169578783033        1.78873756581347     
  13.2786578891307        1.67796331974325     
  13.4124278980880        1.53778010353505     
  13.4726979021237        1.43776862956609     
  13.5020979040923        1.36384059025556     
  13.5241479055688        1.24120522817813     
  13.5241479055688        1.15178139278878     
  13.4932779035017        1.00584897711190     
  13.4550579009425       0.901822485612067     
  13.3712678953319       0.736762006309837     
  13.3109978912962       0.623776301661874     
  13.2786578891307       0.453494795680413     
  13.4124278980880       0.345715795144240     
  13.9386879333265       0.246685442823856     
  15.7585480551847       0.161070236176658     
  25.0298386759920       9.370994856325086E-002

==> MR-Z0.1-HK.txt <==
10.82816773	1.659824526
10.92665773	1.679368301
11.02955774	1.699322174
11.13392775	1.719500011
11.24123775	1.739630776
11.34854776	1.759336167
11.45585777	1.778113235
11.56169777	1.795334952
11.66312778	1.810293405
11.76014779	1.82231522
11.85275779	1.830939838
11.9468378	1.835955059
12.05561781	1.836594211
12.20702782	1.828889332
12.43634783	1.801699054
12.60833784	1.77321873
12.66419785	1.762470372
12.67889785	1.759370443
12.77885786	1.736668476
13.15958788	1.618968126
13.4594679	1.445794859
13.4800479	1.424817959
13.5153279	1.379681422
13.52267791	1.368405518
13.53590791	1.339168937
13.54619791	1.308157941
13.4109579	0.782228548
13.36391789	0.675869143
13.32128789	0.567938983
13.31393789	0.460362636
13.4212479	0.355482237
13.86959793	0.255805563
15.75854806	0.161070236
25.02983868	9.37E-02


==> MR-Z0.1-LKW.txt <==
11.04866774	1.705651881
11.15156775	1.730014362
11.25740775	1.755260841
11.36324776	1.781184692
11.46908777	1.807417503
11.57051777	1.833318214
11.66606778	1.857740846
11.74544779	1.878379335
11.77484779	1.885574432
11.78072779	1.886522996
11.78366779	1.887168994
11.79689779	1.886730038
11.81453779	1.885231175
11.9968178	1.867690114
12.38048783	1.816152693
12.77885786	1.736668476
13.15958788	1.618968126
13.4594679	1.445794859
13.4800479	1.424817959
13.5153279	1.379681422
13.52267791	1.368405518
13.53590791	1.339168937
13.54619791	1.308157941
13.4109579	0.782228548
13.36391789	0.675869143
13.32128789	0.567938983
13.31393789	0.460362636
13.4212479	0.355482237
13.86959793	0.255805563
15.75854806	0.161070236
25.02983868	9.37E-02


==> MR-Z0.1-RKH.txt <==
10.80611772	1.622671709
10.91489773	1.642882291
11.02808774	1.663784295
11.14568775	1.685249628
11.26622775	1.707065459
11.38970776	1.728901203
11.51171777	1.75027146
11.63372778	1.770501723
11.75132779	1.788725167
11.86304779	1.803961215
11.9659478	1.815344014
12.06149781	1.822465317
12.16145781	1.825203924
12.29375782	1.82107071
12.38342783	1.813189412
12.43193783	1.806756614
12.44075783	1.80546831
12.45986783	1.802057035
12.57893784	1.780010948
12.77885786	1.736668476
13.15958788	1.618968126
13.4594679	1.445794859
13.4800479	1.424817959
13.5153279	1.379681422
13.52267791	1.368405518
13.53590791	1.339168937
13.54619791	1.308157941
13.4109579	0.782228548
13.36391789	0.675869143
13.32128789	0.567938983
13.31393789	0.460362636
13.4212479	0.355482237
13.86959793	0.255805563
15.75854806	0.161070236
25.02983868	9.37E-02


==> MR-Z0.5-HK.txt <==
   10.7179177176631        1.63477692893607     
   10.8178777243564        1.65357676537625     
   10.9193077311482        1.67273279681716     
   11.0236777381368        1.69205669381146     
   11.1295177452239        1.71127622165606     
   11.2368277524094        1.73001327430350     
   11.3441377595949        1.74776677343683     
   11.4485077665835        1.76391362521825     
   11.5499377733753        1.77775053368396     
   11.6454877797734        1.78860491607597     
   11.7380977859745        1.79599763765675     
   11.8321777922742        1.79963272482640     
  11.9409577995581        1.79848863805211     
  12.0938378097950        1.78805488315310     
  12.3305078256424        1.75663711282375     
  12.3613778277095        1.75155242613762     
  12.4392878329264        1.73933864071216     
  12.4583978342060        1.73621313963149     
  12.5759978420805        1.71609478710896     
  12.7715078551719        1.67683644776146     
  13.1434178800750        1.57097149664625     
  13.4359478996629        1.41419388363953     
  13.4756379023206        1.37465447965148     
  13.4991579038955        1.33995300818551     
  13.5241479055688        1.28491542681720     
  13.5373779064547        1.22258646903431     
  13.4109578979896       0.782228547985702     
  13.3639178948398       0.675869142562904     
  13.3212878919853       0.567938983035013     
  13.3139378914931       0.460362635528980     
  13.4212478986786       0.355482236731081     
  13.8695979287002       0.255805563239817     
  15.7585480551847       0.161070236176658     
  25.0298386759920       9.370994856325086E-002


==> MR-Z0.5-LKW.txt <==
   10.9090177304592        1.69670682902862     
   11.0045677368572        1.71948838745053     
   11.1001177432553        1.74279219363701     
   11.1971377497518        1.76628217121741     
   11.2897477559529        1.78937739526595     
   11.3764777617604        1.81104080570518     
   11.4499777666820        1.82918212676535     
   11.4779077685522        1.83537822178592     
   11.4867277691428        1.83667203578429     
  11.4940777696349        1.83650106476857     
  11.5102477707177        1.83563110035968     
  11.6454877797734        1.82755868016124     
  12.0012278035938        1.79733443986488     
  12.3804878289891        1.74916787245842     
  12.7715078551719        1.67683644776146     
  13.1434178800750        1.57097149664625     
  13.4359478996629        1.41419388363953     
  13.4756379023206        1.37465447965148     
  13.4991579038955        1.33995300818551     
  13.5241479055688        1.28491542681720     
  13.5373779064547        1.22258646903431     
  13.4109578979896       0.782228547985702     
  13.3639178948398       0.675869142562904     
  13.3212878919853       0.567938983035013     
  13.3139378914931       0.460362635528980     
  13.4212478986786       0.355482236731081     
  13.8695979287002       0.255805563239817     
  15.7585480551847       0.161070236176658     
  25.0298386759920       9.370994856325086E-002


==> MR-Z0.5-RKH.txt <==
   10.7237977180568        1.61379612997871     
   10.8311077252423        1.63354381906062     
   10.9413577326247        1.65392187945864     
   11.0560177403023        1.67479173982199     
   11.1736177481769        1.69592636449184     
   11.2926877561498        1.71697868521089     
   11.4117577641228        1.73743985409977     
   11.5278877718988        1.75660367309946     
   11.6396077793796        1.77355595675289     
   11.7439777863683        1.78723657209928     
   11.8380577926679        1.79662426592239     
   11.9233177983769        1.80087903151995     
  11.9630078010346        1.80058138033628     
  11.9747678018220        1.79997399124831     
  11.9821178023142        1.79921575448209     
  12.0012278035938        1.79733443986488     
  12.3804878289891        1.74916787245842     
  12.7715078551719        1.67683644776146     
  13.1434178800750        1.57097149664625     
  13.4359478996629        1.41419388363953     
  13.4756379023206        1.37465447965148     
  13.4991579038955        1.33995300818551     
  13.5241479055688        1.28491542681720     
  13.5373779064547        1.22258646903431     
  13.4109578979896       0.782228547985702     
  13.3639178948398       0.675869142562904     
  13.3212878919853       0.567938983035013     
  13.3139378914931       0.460362635528980     
  13.4212478986786       0.355482236731081     
  13.8695979287002       0.255805563239817     
15.7585480551847       0.161070236176658       25.0298386759920       9.370994856325086E-002


==> N-PB210S300.txt <==
2.1      620.332
2.      567.629
1.9      515.863
1.85      492.965
1.8      487.639
1.7      475.096
1.6      459.485
1.5      440.088
1.4      416.235
1.3      387.505
1.2      353.976
1.1      316.395
1.      276.171
0.9      235.192
0.8      195.574
0.7      159.412
0.6      128.496
0.55      115.391
0.54      112.969
0.53      109.694
0.52      104.812
0.5      95.3946
0.45      73.8734
0.4      55.2294
0.37      45.4151
0.35      39.4397
0.32      31.3217
0.3      26.4683
0.27      20.0166
0.25      16.2606
0.22      11.4289
0.2      8.73128
0.17      5.44445
0.15      3.73959
0.13      2.40252
0.11      1.40856
0.09      0.724943
0.07      0.307993
0.05      0.10014
0.01      0.00934547

==> N-PB210S3001.txt <==
0.53      109.694
0.52      104.812
0.5      95.3946
0.45      73.8734
0.4      55.2294
0.37      45.4151
0.35      39.4397
0.32      31.3217
0.3      26.4683
0.27      20.0166
0.25      16.2606
0.22      11.4289
0.2      8.73128
0.17      5.44445
0.15      3.73959
0.13      2.40252
0.11      1.40856
0.09      0.724943
0.07      0.307993
0.05      0.10014
0.01      0.00934547

==> N-PB210S3002.txt <==
1.85      492.965
1.8      487.639
1.7      475.096
1.6      459.485
1.5      440.088
1.4      416.235
1.3      387.505
1.2      353.976
1.1      316.395
1.      276.171
0.9      235.192
0.8      195.574
0.7      159.412
0.6      128.496
0.55      115.391
0.54      112.969

==> N-PB210S3003.txt <==
2.1      620.332
2.      567.629
1.9      515.863
1.85      492.965

==> N-PB230S300.txt <==
2.1      600.332
2.      547.629
1.95      521.878
1.9      517.033
1.8      505.715
1.7      491.749
1.6      474.481
1.4      427.417
1.2      361.611
1.1      322.816
1.      281.912
0.9      240.801
0.8      201.533
0.7      166.066
0.6      135.98
0.57      128.159
0.56      125.037
0.55      119.807
0.5      95.3946
0.45      73.8734
0.4      55.2294
0.37      45.4151
0.35      39.4397
0.32      31.3217
0.3      26.4683
0.27      20.0166
0.25      16.2606
0.22      11.4289
0.2      8.73128
0.17      5.44445
0.15      3.73959
0.13      2.40252
0.11      1.40856
0.09      0.724943
0.07      0.307993
0.05      0.10014
0.01      0.00934547

==> N-PB230S3001.txt <==
0.56      125.037
0.55      119.807
0.5      95.3946
0.45      73.8734
0.4      55.2294
0.37      45.4151
0.35      39.4397
0.32      31.3217
0.3      26.4683
0.27      20.0166
0.25      16.2606
0.22      11.4289
0.2      8.73128
0.17      5.44445
0.15      3.73959
0.13      2.40252
0.11      1.40856
0.09      0.724943
0.07      0.307993
0.05      0.10014
0.01      0.00934547

==> N-PB230S3002.txt <==
1.95      521.878
1.9      517.033
1.8      505.715
1.7      491.749
1.6      474.481
1.4      427.417
1.2      361.611
1.1      322.816
1.      281.912
0.9      240.801
0.8      201.533
0.7      166.066
0.6      135.98
0.57      128.159

==> N-PB230S3003.txt <==
2.1      600.332
2.      547.629
1.95      521.878

==> N-Phk.txt <==
2.3      712.209
2.1      615.385
1.9      524.906
1.7      442.035
1.5      368.508
1.4      335.925
1.35      320.803
1.32      312.12
1.31      309.47
1.3      307.922
1.2      289.977
1.1      267.464
1.      241.255
0.9      214.439
0.8      189.677
0.7      158.927
0.65      140.137
0.5      82.3332
0.45      67.6715
0.4      54.3144
0.38      48.5727
0.35      39.4397
0.3      26.4683
0.2      8.73128
0.1      1.0304
0.05      0.10014
0.01      0.00934547

==> N-Phk1.txt <==
0.38      48.5727
0.35      39.4397
0.3      26.4683
0.2      8.73128
0.1      1.0304
0.05      0.10014
0.01      0.00934547

==> N-Phk2.txt <==
1.31      309.47
1.3      307.922
1.2      289.977
1.1      267.464
1.      241.255
0.9      214.439
0.8      189.677
0.7      158.927
0.65      140.137
0.5      82.3332
0.45      67.6715
0.4      54.3144

==> N-Phk3.txt <==
2.3      712.209
2.1      615.385
1.9      524.906
1.7      442.035
1.5      368.508
1.4      335.925
1.35      320.803
1.32      312.12

==> N-Plkw.txt <==
2.3      680.102
2.1      581.426
1.9      488.472
1.7      402.117
1.66      385.728
1.65      383.309
1.64      382.318
1.62      380.26
1.6      378.1
1.58      375.834
1.56      373.456
1.53      369.666
1.5      365.591
1.4      349.693
1.3      329.707
1.2      305.171
1.1      276.159
1.      243.472
0.9      208.593
0.8      173.419
0.7      139.963
0.6      110.411
0.5      84.0245
0.45      70.2138
0.43      66.4089
0.42      62.343
0.41      58.729
0.4      55.2294
0.3      26.4683
0.2      8.73128
0.1      1.0304
0.05      0.10014
0.01      0.00934547

==> N-Plkw1.txt <==
0.42      62.343
0.41      58.729
0.4      55.2294
0.3      26.4683
0.2      8.73128
0.1      1.0304
0.05      0.10014
0.01      0.00934547

==> N-Plkw2.txt <==
1.65      383.309
1.64      382.318
1.62      380.26
1.6      378.1
1.58      375.834
1.56      373.456
1.53      369.666
1.5      365.591
1.4      349.693
1.3      329.707
1.2      305.171
1.1      276.159
1.      243.472
0.9      208.593
0.8      173.419
0.7      139.963
0.6      110.411
0.5      84.0245
0.45      70.2138
0.43      66.4089

==> N-Plkw3.txt <==
2.3      680.102
2.1      581.426
1.9      488.472
1.7      402.117
1.66      385.728

==> N-Prkh.txt <==
2.      564.189
1.8      474.878
1.6      393.485
1.4      322.06
1.395      321.293
1.3      307.006
1.2      287.717
1.1      263.713
1.      235.436
0.9      204.471
0.8      174.536
0.7      150.622
0.6      116.75
0.55      97.2394
0.5      80.5771
0.45      66.3892
0.41      55.6045
0.4      53.1626
0.35      39.4397
0.3      26.4683
0.2      8.73128
0.1      1.0304
0.05      0.10014
0.01      0.00934547

==> N-Prkh1.txt <==
0.4      53.1626
0.35      39.4397
0.3      26.4683
0.2      8.73128
0.1      1.0304
0.05      0.10014
0.01      0.00934547

==> N-Prkh2.txt <==
1.395      321.293
1.3      307.006
1.2      287.717
1.1      263.713
1.      235.436
0.9      204.471
0.8      174.536
0.7      150.622
0.6      116.75
0.55      97.2394
0.5      80.5771
0.45      66.3892
0.41      55.6045
0.4      53.1626

==> N-Prkh3.txt <==
2.      564.189
1.8      474.878
1.6      393.485
1.4      322.06

==> P.MIT.B130.txt <==
2.      670.654
1.8      564.813
1.6      462.926
1.4      365.323
1.2      272.408
1.      184.7
0.8      102.889
0.7      64.4835
0.6      27.951
0.5      -6.5012
0.3      -67.9477
0.1      -115.505
0.05      -123.892
0.01      -128.029

==> P.MIT.B200.txt <==
2.      600.654
1.8      494.813
1.6      392.926
1.4      295.323
1.2      202.408
1.      114.7
0.9      73.005
0.8      32.8891
0.7      -5.51646
0.6      -42.049

==> P.MIT.B90.txt <==
2.      710.654
1.8      604.813
1.6      502.926
1.4      405.323
1.2      312.408
1.1      267.865
1.      224.7
0.8      142.889
0.6      67.951
0.4      1.40278
0.2      -53.9501
0.15      -65.3896
0.1      -75.5047
0.05      -83.8917
0.01      -88.0293

==> P.MU.0.1.txt <==
2596.38       1943.71
2407.08       1565.1
2219.33       1227.11
2033.8       930.218
1851.52       674.962
1673.99       461.831
1503.47       291.169
1343.45       162.944
1199.57       76.2817
1136.13       47.6793
1130.12       45.3065
1118.24       40.7908
1113.67       39.1042
1107.12       36.7762
1100.53       34.5045
1023.05       12.3215
1010.64       9.59124
998.948       7.25107
988.04       5.28637
977.999       3.67825
968.873       2.39907
960.635       1.40856
953.825       0.724943
948.649       0.307993
945.234       0.10014
943.502       0.0283461
942.507       0.00934547

==> P.MU.0.5.txt <==
2597.96       2099.56
2498.5       1851.47
2331.29       1500.3
2174.29       1223.89
2012.67       957.319
1849.61       712.682
1689.99       505.112
1535.36       334.915
1388.02       202.167
1251.59       106.438
1131.37       46.0148
1120.34       41.7127
1109.99       37.8728
1097.92       33.649
1085.7       29.6167
1023.05       12.3215
1004.7       8.37323
988.04       5.28637
977.999       3.67825
968.873       2.39907
964.597       1.86448
960.635       1.40856
953.825       0.724943
948.649       0.307993
945.234       0.10014
943.502       0.0283461
942.507       0.00934547

==> P.MU.0.txt <==
2793.64       2045.17
2688.42       1840.
2583.12       1645.19
2477.76       1460.81
2372.38       1286.94
2267.02       1123.64
2161.76       971.01
2056.68       829.149
1951.9       698.16
1847.55       578.158
1743.85       469.262
1641.05       371.596
1539.51       285.28
1439.73       210.425
1342.37       147.116
1248.39       95.3946
1159.24       55.2294
1077.28       26.4683
1006.82       8.73128
957.037       1.0304
945.234       0.10014
942.507       0.00934547

==> P.MU.1.txt <==
2024.12       1064.92
1882.91       824.837
1743.82       616.155
1607.64       439.065
1475.54       293.674
1349.24       179.893
1231.37       97.2127
1125.29       43.9595
1115.23       40.0374
1110.48       38.2527
1104.96       36.2383
1099.48       34.2931
1094.03       32.4131
1088.6       30.592
1083.14       28.8184
1077.57       27.0642
1023.05       12.3215
1004.7       8.37323
988.04       5.28637
977.999       3.67825
968.873       2.39907
964.597       1.86448
960.635       1.40856
953.825       0.724943
948.649       0.307993
945.234       0.10014
943.502       0.0283461
942.507       0.00934547

==> P.MU.B100.txt <==
1727.36      730.328
1701.65      677.625
1675.1      625.86
1647.63      575.063
1619.18      525.272
1589.63      476.526
1558.87      428.868
1526.78      382.345
1493.19      337.011
1457.91      292.927
1420.71      250.159
1381.29      208.786
1339.27      168.896
1294.18      130.594
1245.34      94.0037
1191.85      59.2742
1132.31      26.5873
1064.53      -3.83294
984.482      -31.7219
882.623      -56.9284

==> P.MU.B130.txt <==
1701.65      647.625
1647.63      545.063
1589.63      446.526
1526.78      352.345
1457.91      262.927
1381.29      178.786
1339.27      138.896
1294.18      100.594
1245.34      64.0037
1191.85      29.2742
1132.31      -3.41269
1064.53      -33.8329

==> P.MU.B150.txt <==
1701.65      627.625
1647.63      525.063
1589.63      426.526
1526.78      332.345
1457.91      242.927
1381.29      158.786
1339.27      118.896
1294.18      80.5938
1245.34      44.0037
1191.85      9.27418
1132.31      -23.4127

==> P.MU.B200.txt <==
1800.07      793.765
1752.3      683.937
1701.65      577.625
1647.63      475.063
1589.63      376.526
1526.78      282.345
1493.19      237.011
1457.91      192.927
1420.71      150.159
1381.29      108.786
1339.27      68.8958
1294.18      30.5938
1245.34      -5.99633
1191.85      -40.7258

==> P.MU.B80.txt <==
1701.65      697.625
1675.1      645.86
1647.63      595.063
1619.18      545.272
1589.63      496.526
1558.87      448.868
1526.78      402.345
1493.19      357.011
1457.91      312.927
1420.71      270.159
1381.29      228.786
1339.27      188.896
1294.18      150.594
1245.34      114.004
1191.85      79.2742
1132.31      46.5873
1064.53      16.1671
984.482      -11.7219
882.623      -36.9284

==> P.MU.HK.txt <==
1707.03      712.209
1663.01      615.385
1617.76      524.906
1571.71      442.035
1525.77      368.508
1503.3      335.925
1481.51      306.498
1460.62      280.38
1440.6      257.351
1420.56      236.319
1397.78      214.714
1367.22      188.835
1322.78      155.644
1271.15      111.742
1220.6      69.0784
1171.62      31.0433
1139.16      4.82711
1140.52      0.0178186

==> P.MU.LKW.txt <==
1703.22      680.102
1658.35      581.426
1611.86      488.472
1563.88      402.117
1514.67      323.404
1464.63      253.365
1413.8      192.38
1387.59      164.867
1359.98      138.661
1329.65      112.904
1294.5      86.5941
1251.93      58.9981
1227.24      44.8126
1202.31      29.4475





==> P.MU.RKH.txt <==
1635.01      564.189
1588.      474.878
1540.11      393.485
1492.51      322.06
1447.41      263.362
1436.88      250.989
1426.71      239.549
1416.87      228.967
1407.21      219.068
1397.43      209.533
1386.97      199.863
1375.02      189.409
1360.56      177.498
1342.61      163.604
1320.25      147.413
1292.67      128.298
1267.58      106.741
1242.18      85.9105
1216.62      65.9135
1191.28      46.9585
1167.08      29.5088
1146.45      14.6391
1134.24      4.27696
1135.58      0.0767888

==> P.NJL.HK.txt <==
2.1      615.385
1.9      524.906
1.7      442.035
1.5      368.508
1.4      335.925
1.3      306.498
1.2      280.38
1.1      257.351
1.      236.319
0.9      214.714
0.8      188.835
0.7      155.644
0.6      111.742
0.5      69.0784
0.4      31.0433
0.3      4.82711
0.24      0.0178186

==> P.NJL.LKW.txt <==
2.1      581.426
1.9      488.472
1.7      402.117
1.5      323.404
1.3      253.365
1.1      192.38
1.      164.867
0.9      138.661
0.8      112.904
0.7      86.5941
0.6      58.9981
0.55      44.8126
0.5      29.4475
0.45      14.2504
0.4      5.6301
0.34      1.41096
0.35      1.79385
0.3      0.668455
0.25      0.71827

==> P.NJL.RKH.txt <==
2.      564.189
1.8      474.878
1.6      393.485
1.4      322.06
1.2      263.362
1.15      250.989
1.1      239.549
1.05      228.967
1.      219.068
0.95      209.533
0.9      199.863
0.85      189.409
0.8      177.498
0.75      163.604
0.7      147.413
0.65      128.298
0.6      106.741
0.55      85.9105
0.5      65.9135
0.45      46.9585
0.4      29.5088
0.35      14.6391
0.3      4.27696
0.25      0.0767888

==> Z0.1B160.txt <==
2.1      670.328
2.      617.625
1.9      565.86
1.8      515.063
1.7      465.272
1.65      440.766
1.61      423.389
1.6      422.231
1.5      408.919
1.4      391.824
1.3      369.995
1.2      342.642
1.15      326.792
1.12      316.624
1.11      313.142
1.      272.08
0.8      191.51
0.7      153.829
0.65      136.82
0.6      114.529
0.5      76.2817
0.4      47.6793
0.39      45.3065
0.37      40.7908
0.36      39.1042
0.35      36.7762
0.34      34.5045
0.23      12.3215
0.21      9.59124
0.19      7.25107
0.17      5.28637
0.15      3.67825
0.13      2.39907
0.11      1.40856
0.09      0.724943
0.07      0.307993
0.05      0.10014
0.03      0.0283461
0.01      0.00934547

==> Z0.1B1601.txt <==
0.6      114.529
0.5      76.2817
0.4      47.6793
0.39      45.3065
0.37      40.7908
0.36      39.1042
0.35      36.7762
0.34      34.5045
0.23      12.3215
0.21      9.59124
0.19      7.25107
0.17      5.28637
0.15      3.67825
0.13      2.39907
0.11      1.40856
0.09      0.724943
0.07      0.307993
0.05      0.10014
0.03      0.0283461
0.01      0.00934547

==> Z0.1B1602.txt <==
1.61      423.389
1.6      422.231
1.5      408.919
1.4      391.824
1.3      369.995
1.2      342.642
1.15      326.792
1.12      316.624
1.11      313.142
1.      272.08
0.8      191.51
0.7      153.829
0.65      136.82
0.6      114.529

==> Z0.1B1603.txt <==
2.1      670.328
2.      617.625
1.9      565.86
1.8      515.063
1.7      465.272
1.65      440.766
1.61      423.389

==> Z0.5B140.txt <==
2.1      690.332
2.      637.629
1.9      585.863
1.8      535.066
1.7      485.275
1.6      436.529
1.5      395.811
1.45      389.112
1.4      381.38
1.35      372.449
1.3      362.151
1.25      350.324
1.2      336.839
1.15      321.626
1.1      304.703
1.05      286.23
1.      266.546
0.95      245.941
0.9      224.792
0.85      203.512
0.8      182.521
0.75      162.226
0.7      143.003
0.65      125.19
0.64      121.823
0.6      106.438
0.5      72.0342
0.4      46.0148
0.38      41.7127
0.36      38.5358
0.34      34.2934
0.32      30.2363
0.23      12.3215
0.21      9.59124
0.19      7.25107
0.17      5.28637
0.15      3.67825
0.13      2.39907
0.11      1.40856
0.09      0.724943
0.07      0.307993
0.05      0.10014
0.03      0.0283461
0.01      0.00934547

==> Z0.5B1401.txt <==
0.6      106.438
0.5      72.0342
0.4      46.0148
0.38      41.7127
0.36      38.5358
0.34      34.2934
0.32      30.2363
0.23      12.3215
0.21      9.59124
0.19      7.25107
0.17      5.28637
0.15      3.67825
0.13      2.39907
0.11      1.40856
0.09      0.724943
0.07      0.307993
0.05      0.10014
0.03      0.0283461
0.01      0.00934547

==> Z0.5B1402.txt <==
1.5      395.811
1.45      389.112
1.4      381.38
1.35      372.449
1.3      362.151
1.25      350.324
1.2      336.839
1.15      321.626
1.1      304.703
1.05      286.23
1.      266.546
0.95      245.941
0.9      224.792
0.85      203.512
0.8      182.521
0.75      162.226
0.7      143.003
0.65      125.19
0.64      121.823
0.6      106.438

==> Z0.5B1403.txt <==
2.1      690.332
2.      637.629
1.9      585.863
1.8      535.066
1.7      485.275
1.6      436.529
1.5      395.811

==> mr-np-b210.txt <==
   11.1809677486690        1.81748580951098     
   11.2647577542796        1.83849724416952     
   11.3000377566420        1.84709118217144     
   11.3088577572326        1.84901702218403     
   11.3323777588075        1.85373875667781     
   11.3647177609730        1.85990267162330     
   11.4102877640243        1.86784656393775     
   11.4749677683553        1.87784257969922     
   11.5631677742612        1.88994985909682     
   11.6792977820373        1.90381771856366     
   11.8292377920773        1.91847984461229     
   12.0100478041844        1.93215323074626     
  12.2187878181616        1.94196997461342     
  12.4466378334185        1.94351557000216     
  12.6744878486754        1.93012781368407     
  12.8802878624558        1.89233492393985     
  12.9699578684601        1.86113999575098     
  12.9875978696413        1.85379684993291     
  13.0111178712162        1.84308401657715     
  13.0463978735786        1.82587601208053     
  13.1169578783033        1.78873756581347     
  13.2786578891307        1.67796331974325     
  13.4124278980880        1.53778010353505     
  13.4726979021237        1.43776862956609     
  13.5020979040923        1.36384059025556     
  13.5241479055688        1.24120522817813     
  13.5241479055688        1.15178139278878     
  13.4932779035017        1.00584897711190     
  13.4550579009425       0.901822485612067     
  13.3712678953319       0.736762006309837     
  13.3109978912962       0.623776301661874     
  13.2786578891307       0.453494795680413     
  13.4124278980880       0.345715795144240     
  13.9386879333265       0.246685442823856     
  15.7585480551847       0.161070236176658     
  25.0298386759920       9.370994856325086E-002

==> mr-np-b230.txt <==
11.24417775	1.85302014
11.28092776	1.862254214
11.28680776	1.863918087
11.30444776	1.867991885
11.33090776	1.873320018
11.36618776	1.880251179
11.48231777	1.900018536
11.69105778	1.927983043
11.83952779	1.943483152
12.0173978	1.957760359
12.21731782	1.967797641
12.43046783	1.96900235
12.64067785	1.95463896
12.82883786	1.91574868
12.88175786	1.898173102
12.90233786	1.889987272
12.93908787	1.875227807
13.11695788	1.788737566
13.27865789	1.67796332
13.4124279	1.537780104
13.4726979	1.43776863
13.5020979	1.36384059
13.52414791	1.241205228
13.52414791	1.151781393
13.4932779	1.005848977
13.4550579	0.901822486
13.3712679	0.736762006
13.31099789	0.623776302
13.27865789	0.453494796
13.4124279	0.345715795
13.93868793	0.246685443
15.75854806	0.161070236
25.02983868	9.37E-02


==> mr-z0.1-b160.txt <==
10.81493772	1.721164862
10.91489773	1.742309095
11.01926774	1.7638045
11.12510774	1.784924938
11.17655775	1.794843831
11.21330775	1.801346172
11.21477775	1.801754897
11.22947775	1.803964697
11.24564775	1.806474098
11.26622775	1.809306109
11.29121776	1.812474848
11.32061776	1.815978993
11.35589776	1.819793293
11.39852776	1.823857836
11.44997777	1.828066306
11.50877777	1.832252279
11.54993777	1.834653846
11.56463777	1.835420153
11.57933778	1.83616591
11.65724778	1.839485547
11.74691779	1.841828323
11.84540779	1.842719904
11.9541878	1.841590966
12.07031781	1.837768806
12.19379782	1.830470592
12.32168783	1.818807861
12.45251783	1.801832772
12.58481784	1.778754924
12.77885786	1.736668476
13.15958788	1.618968126
13.4594679	1.445794859
13.4800479	1.424817959
13.5153279	1.379681422
13.52267791	1.368405518
13.53590791	1.339168937
13.54619791	1.308157941
13.4109579	0.782228548
13.36391789	0.675869143
13.32128789	0.567938983
13.31393789	0.460362636
13.4212479	0.355482237
13.86959793	0.255805563
15.75854806	0.161070236
25.02983868	9.37E-02


==> mr-z0.5-b140.txt <==
10.60619771	1.670589066
10.71056772	1.689686912
10.81934772	1.709327964
10.93400773	1.729176644
11.04866774	1.748449399
11.14862775	1.763066457
11.16479775	1.765175589
11.18684775	1.767554182
11.21183775	1.770203034
11.24564775	1.773099228
11.28533776	1.776183109
11.33384776	1.7793435
11.39264776	1.782402178
11.46320777	1.785101478
11.54699777	1.787093316
11.64254778	1.787948785
11.74985779	1.787184735
11.86892779	1.784245601
11.9997578	1.778508017
12.13940781	1.769277057
12.28787782	1.755781972
12.43928783	1.737187134
12.59216784	1.71268407
12.62303785	1.70704224
12.77150786	1.676836448
13.14341788	1.570971497
13.4359479	1.414193884
13.4756379	1.37465448
13.4991579	1.339953008
13.52414791	1.284915427
13.53737791	1.222586469
13.4109579	0.782228548
13.36391789	0.675869143
13.32128789	0.567938983
13.31393789	0.460362636
13.4212479	0.355482237
13.86959793	0.255805563
15.75854806	0.161070236
25.02983868	9.37E-02


==> mrnpb100.txt <==
   10.1696076809482        1.53604010960387     
   10.3915776958113        1.56282804734056     
   10.6561777135290        1.59131795468473     
   10.9736977347902        1.62156696326984     
   11.1574477470941        1.63739658631271     
   11.3617777607761        1.65377111571387     
   11.5925677762298        1.67083024459767     
   11.8527577936522        1.68886072928023     
   12.1467578133385        1.70841390894558     
  12.4760378353872        1.73041777841986     
  12.8317778592076        1.75564684490250     
  13.0037678707241        1.76838960538047     
  13.1331278793860        1.77511788764700     
  13.1507678805672        1.76855158061482     
  13.2786578891307        1.67796331974325     
  13.4124278980880        1.53778010353505     
  13.4726979021237        1.43776862956609     
  13.5020979040923        1.36384059025556     
  13.5241479055688        1.24120522817813     
  13.5241479055688        1.15178139278878     
  13.4932779035017        1.00584897711190     
  13.4550579009425       0.901822485612067     
  13.3712678953319       0.736762006309837     
  13.3109978912962       0.623776301661874     
  13.2786578891307       0.453494795680413     
  13.4124278980880       0.345715795144240     
  13.9386879333265       0.246685442823856     
  15.7585480551847       0.161070236176658     
  25.0298386759920       9.370994856325086E-002


==> mrnpb130.txt <==
   10.6973377162851        1.62114044202472     
   10.9457677329200        1.66151342351619     
   11.2353577523110        1.70813854457929     
   11.5763977751471        1.76309719634494     
   11.7689677880416        1.79457220281055     
   11.9747678018220        1.82922709632263     
   12.1937978164883        1.86726687559296     
   12.4172378314499        1.90806267467835     
   12.6200978450334        1.94734154524390     
  12.6862478494629        1.95959929803267     
  12.6965378501519        1.95777890581474     
  12.7141778513331        1.95234886868346     
  12.7523978538923        1.94102938524250     
  12.8641178613731        1.90313494141605     
  12.9376178662946        1.87432967898604     
  13.0449278734801        1.82512843348561     
  13.1154878782049        1.78796265845990     
  13.2154478848982        1.72484896111415     
  13.2771878890323        1.67745715415679     
  13.3624478947413        1.59745259317077     
  13.4124278980880        1.53778010353505     
  13.4726979021237        1.43776862956609     
  13.5020979040923        1.36384059025556     
  13.5241479055688        1.24120522817813     
  13.5241479055688        1.15178139278878     
  13.4932779035017        1.00584897711190     
  13.4550579009425       0.901822485612067     
  13.3712678953319       0.736762006309837     
  13.3109978912962       0.623776301661874     
  13.2786578891307       0.453494795680413     
  13.4124278980880       0.345715795144240     
  13.9386879333265       0.246685442823856     
  15.7585480551847       0.161070236176658     
  25.0298386759920       9.370994856325086E-002

==> mrnpb150.txt <==
   10.9501777332153        1.68462735579015     
   11.1986077498502        1.73308690126213     
   11.4837877689459        1.78967220985412     
   11.8101277907977        1.85645335173204     
   11.9850578025110        1.89413179112243     
   12.1629278144212        1.93432761371808     
   12.3349178259377        1.97519301352966     
   12.4098878309577        1.99404658608155     
   12.4672178347966        2.00860076712462     
   12.4745678352887        2.01016580578029     
  12.4907378363715        2.00842784434708     
  12.5657078413915        1.99184179032974     
  12.6406778464115        1.97321581238728     
  12.7523978538923        1.94102938524250     
  12.8641178613731        1.90313494141605     
  12.9376178662946        1.87432967898604     
  13.0449278734801        1.82512843348561     
  13.1154878782049        1.78796265845990     
  13.2154478848982        1.72484896111415     
  13.2771878890323        1.67745715415679     
  13.3624478947413        1.59745259317077     
  13.4124278980880        1.53778010353505     
  13.4726979021237        1.43776862956609     
  13.5020979040923        1.36384059025556     
  13.5241479055688        1.24120522817813     
  13.5241479055688        1.15178139278878     
  13.4932779035017        1.00584897711190     
  13.4550579009425       0.901822485612067     
  13.3712678953319       0.736762006309837     
  13.3109978912962       0.623776301661874     
  13.2786578891307       0.453494795680413     
  13.4124278980880       0.345715795144240     
  13.9386879333265       0.246685442823856     
  15.7585480551847       0.161070236176658     
  25.0298386759920       9.370994856325086E-002

==> mrnpb200.txt <==
   11.1383377458145        1.77854516412084     
   11.3397277592996        1.83219316149858     
   11.5602277740643        1.89327638108649     
   11.7939577897149        1.96191902676325     
   11.9086177973926        1.99818406960143     
   12.0144578044797        2.03380208710526     
   12.0585578074326        2.05007372514522     
   12.0938378097950        2.06356929211614     
   12.1055978105824        2.06855699612899     
  12.1114778109761        2.06829355861654     
  12.1291178121573        2.06631256921141     
  12.1996778168820        2.05761881824222     
  12.2717078217052        2.04761067898996     
  12.3804878289891        2.02986237106821     
  12.4907378363715        2.00842784434708     
  12.5657078413915        1.99184179032974     
  12.6406778464115        1.97321581238728     
  12.7523978538923        1.94102938524250     
  12.8641178613731        1.90313494141605     
  12.9376178662946        1.87432967898604     
  13.0449278734801        1.82512843348561     
  13.1154878782049        1.78796265845990     
  13.2154478848982        1.72484896111415     
  13.2771878890323        1.67745715415679     
  13.3624478947413        1.59745259317077     
  13.4124278980880        1.53778010353505     
  13.4726979021237        1.43776862956609     
  13.5020979040923        1.36384059025556     
  13.5241479055688        1.24120522817813     
  13.5241479055688        1.15178139278878     
  13.4932779035017        1.00584897711190     
  13.4550579009425       0.901822485612067     
  13.3712678953319       0.736762006309837     
  13.3109978912962       0.623776301661874     
  13.2786578891307       0.453494795680413     
  13.4124278980880       0.345715795144240     
  13.9386879333265       0.246685442823856     
  15.7585480551847       0.161070236176658     
  25.0298386759920       9.370994856325086E-002


==> mrnpb80.txt <==
   9.72272765102498        1.51701703969514     
   9.91235766372265        1.53761213463864     
   10.1343276785858        1.55721046599980     
   10.3945176960082        1.57413277802554     
   10.5444577060482        1.58069718419193     
   10.7090977170725        1.58523467015150     
   10.8928477293764        1.58688909797798     
   11.0986477431569        1.58446093370734     
   11.3323777588075        1.57626344809386     
  11.6028577769189        1.55996214307247     
  11.9233177983769        1.53249641347561     
  12.3158078246581        1.49063775787055     
  12.8156078581248        1.43447996720522     
  13.1154878782049        1.40501604075446     
  13.4168378983833        1.38015369713363     
  13.4976879037970        1.36999830502668     
  13.5020979040923        1.36384059025555     
  13.5241479055688        1.24120522817813     
  13.5241479055688        1.15178139278878     
  13.4932779035017        1.00584897711190     
  13.4550579009425       0.901822485612067     
  13.3712678953319       0.736762006309837     
  13.3109978912962       0.623776301661874     
  13.2786578891307       0.453494795680413     
  13.4124278980880       0.345715795144240     
  13.9386879333265       0.246685442823856     
  15.7585480551847       0.161070236176658     
  25.0298386759920       9.370994856325086E-002


==> mrnphke.txt <==
   10.9560577336090        1.70024472317940     
   11.0545477402039        1.72074446835716     
   11.1559777469957        1.74168602731476     
   11.2588777538859        1.76286988980421     
   11.3632477608745        1.78400285381801     
   11.4690877679616        1.80466981535863     
   11.5734577749502        1.82430529515456     
   11.6748877817420        1.84216724596312     
   11.7248677850887        1.85013002207053     
   11.7527977869589        1.85450496506999     
   11.7616177875495        1.85579875954103     
   11.7674977879432        1.85654585047496     
   11.8321777922742        1.86489134530921     
   11.9233177983769        1.87419884252203     
   12.0423878063499        1.88234314221256     
  12.1776278154056        1.88559420501350     
  12.3172778247566        1.88054721133360     
  12.5186678382417        1.85806672025012     
  12.6568478474942        1.83296672241714     
  13.1639978814531        1.68345550015625     
  13.3021778907056        1.61499347654806     
  13.4153678982849        1.52456053681060     
  13.4726979021237        1.43776862956609     
  13.5020979040923        1.36384059025556     
  13.5241479055688        1.24120522817813     
  13.5241479055688        1.15178139278878     
  13.4932779035017        1.00584897711190     
  13.4550579009425       0.901822485612067     
  13.3712678953319       0.736762006309837     
  13.3109978912962       0.623776301661874     
  13.2786578891307       0.453494795680413     
  13.4124278980880       0.345715795144240     
  13.9386879333265       0.246685442823856     
  15.7585480551847       0.161070236176658     
  25.0298386759920       9.370994856325086E-002


==> mrnplkwe.txt <==
   11.0060377369557        1.67713911052317     
   11.1074677437474        1.69893075998173     
   11.2088977505392        1.72095250754208     
   11.3088577572326        1.74268010393402     
   11.4073477638275        1.76310118760608     
   11.4455677663867        1.77043250238063     
   11.4514477667804        1.77145767172588     
   11.4529177668788        1.77187504628376     
   11.4573277671741        1.77274765514661     
   11.4632077675679        1.77367056088582     
   11.4690877679616        1.77464636761753     
   11.4749677683553        1.77567751996340     
   11.4852577690443        1.77733349358291     
   11.4970177698318        1.77912859428453     
   11.5455277730800        1.78617954996972     
   11.6146177777063        1.79501045303057     
   11.7131077843012        1.80548020439488     
   11.8454077931600        1.81688114765253     
   12.0144578044797        1.82770658016350     
  12.2231978184569        1.83545392524197     
  12.4613378344028        1.83632249654123     
  12.7185878516283        1.82453373795534     
  12.9655478681648        1.79149210233368     
  13.1919278833233        1.71951222214597     
  13.3051178909025        1.65172417309070     
  13.3330478927727        1.62728406246819     
  13.3624478947413        1.59745259317077     
  13.4124278980880        1.53778010353505     
  13.4726979021237        1.43776862956609     
  13.5020979040923        1.36384059025556     
  13.5241479055688        1.24120522817813     
  13.5241479055688        1.15178139278878     
  13.4932779035017        1.00584897711190     
  13.4550579009425       0.901822485612067     
  13.3712678953319       0.736762006309837     
  13.3109978912962       0.623776301661874     
  13.2786578891307       0.453494795680413     
  13.4124278980880       0.345715795144240     
  13.9386879333265       0.246685442823856     
  15.7585480551847       0.161070236176658     
  25.0298386759920       9.370994856325086E-002

==> mrnprkhe.txt <==
   10.8575677270141        1.65414795938269     
   10.9634077341012        1.67464357194912     
   11.0707177412867        1.69571975817210     
   11.1824377487674        1.71718807417743     
   11.2956277563467        1.73874258959997     
   11.4088177639259        1.75990198739977     
   11.5220077715051        1.77991101456532     
   11.6293177786906        1.79747712970907     
   11.6322577788875        1.79784066913099     
   11.6807677821357        1.80451729438765     
   11.7557377871557        1.81315291469751     
   11.8601077941444        1.82280375320842     
   12.0012278035938        1.83174655517580     
  12.1732178151103        1.83667848458572     
  12.3569678274142        1.83253166223935     
  12.5201378383401        1.81601596799338     
  12.7920878565499        1.76200689795264     
  12.9743678687554        1.71021481605565     
  13.1478278803703        1.64905074716541     
  13.2977678904104        1.57877499825385     
  13.4271278990723        1.48664017720891     
  13.5020979040923        1.36384059025556     
  13.5241479055688        1.24120522817813     
  13.5241479055688        1.15178139278878     
  13.4932779035017        1.00584897711190     
  13.4550579009425       0.901822485612067     
  13.3712678953319       0.736762006309837     
  13.3109978912962       0.623776301661874     
  13.2786578891307       0.453494795680413     
  13.4124278980880       0.345715795144240     
  13.9386879333265       0.246685442823856     
  15.7585480551847       0.161070236176658     
  25.0298386759920       9.370994856325086E-002

==> n-p-hk.txt <==
2.2     663.072
2.1     615.389
2.     569.287
1.9     524.909
1.8     482.426
1.7     442.037
1.6     403.977
1.5     368.51
1.4     335.927
1.3     306.5
1.2     280.381
1.1     257.352
1.     236.32
0.9     214.715
0.8     188.836
0.7     155.645
0.65     134.236
0.6     111.743
0.58     102.946
0.573     99.896
0.501     95.8545
0.5     95.3946
0.47     82.1357
0.45     73.8734
0.42     62.343
0.4     55.2294
0.37     45.4151
0.35     39.4397
0.32     31.3217
0.3     26.4683
0.27     20.0166
0.25     16.2606
0.22     11.4289
0.2     8.73128
0.17     5.44445
0.15     3.73959
0.13     2.40252
0.11     1.40856
0.09     0.724943
0.07     0.307993
0.05     0.10014
0.03     0.0283461
0.01     0.00934547

==> n-p-lkw.txt <==
2.2     630.1
2.1     581.429
2.     534.186
1.9     488.475
1.8     444.41
1.7     402.119
1.6     361.738
1.5     323.406
1.4     287.25
1.35     270.021
1.3     253.367
1.25     237.288
1.2     221.779
1.15     206.82
1.11     195.229
1.102     192.95
0.673     192.191
0.67     190.217
0.65     177.323
0.62     158.851
0.6     147.116
0.57     130.383
0.55     119.807
0.52     104.812
0.5     95.3946
0.47     82.1357
0.45     73.8734
0.42     62.343
0.4     55.2294
0.37     45.4151
0.35     39.4397
0.32     31.3217
0.3     26.4683
0.27     20.0166
0.25     16.2606
0.22     11.4289
0.2     8.73128
0.17     5.44445
0.15     3.73959
0.13     2.40252
0.11     1.40856
0.09     0.724943
0.07     0.307993
0.05     0.10014
0.03     0.0283461
0.01     0.00934547

==> n-p-rkh.txt <==
2.2     660.006
2.1     611.356
2.     564.192
1.9     518.647
1.8     474.881
1.7     433.084
1.6     393.488
1.5     356.37
1.4     322.062
1.3     290.936
1.2     263.364
1.1     239.55
1.     219.069
0.9     199.864
0.8     177.499
0.75     163.605
0.7     147.414
0.65     128.299
0.6     106.742
0.59     102.515
0.586     100.833
0.51     100.045
0.5     95.3946
0.45     73.8734
0.4     55.2294
0.37     45.4151
0.35     39.4397
0.32     31.3217
0.3     26.4683
0.27     20.0166
0.25     16.2606
0.22     11.4289
0.2     8.73128
0.17     5.44445
0.15     3.73959
0.13     2.40252
0.11     1.40856
0.09     0.724943
0.07     0.307993
0.05     0.10014
0.03     0.0283461
0.01     0.00934547

==> npb100.txt <==
2.3     838.43
2.1     730.333
1.9     625.863
1.7     525.275
1.5     428.87
1.4     382.347
1.3     337.014
1.2     292.929
1.1     250.161
1.     208.787
0.9     168.897
0.8     130.595
0.75     112.077
0.7     94.0042
0.49     90.8594
0.45     73.8734
0.4     55.2294
0.37     45.4151
0.35     39.4397
0.32     31.3217
0.3     26.4683
0.27     20.0166
0.25     16.2606
0.22     11.4289
0.2     8.73128
0.17     5.44445
0.15     3.73959
0.13     2.40252
0.11     1.40856
0.09     0.724943
0.07     0.307993
0.05     0.10014
0.03     0.0283461
0.01     0.00934547

==> npb130.txt <==
2.3     808.43
2.1     700.332
1.9     595.863
1.7     495.275
1.5     398.87
1.4     352.347
1.3     307.013
1.2     262.929
1.1     220.161
1.     178.787
0.95     158.65
0.615     155.874
0.61     152.926
0.6     147.116
0.57     130.383
0.55     119.807
0.52     104.812
0.5     95.3946
0.47     82.1357
0.45     73.8734
0.42     62.343
0.4     55.2294
0.37     45.4151
0.35     39.4397
0.32     31.3217
0.3     26.4683
0.27     20.0166
0.25     16.2606
0.22     11.4289
0.2     8.73128
0.17     5.44445
0.15     3.73959
0.13     2.40252
0.11     1.40856
0.09     0.724943
0.07     0.307993
0.05     0.10014
0.03     0.0283461
0.01     0.00934547

==> npb150.txt <==
2.3     788.43
2.1     680.332
1.9     575.863
1.7     475.275
1.5     378.87
1.4     332.347
1.3     287.013
1.2     242.928
1.15     221.375
1.1     200.16
1.09     195.959
0.67     190.217
0.65     177.323
0.63     164.893
0.6     147.116
0.57     130.383
0.55     119.807
0.52     104.812
0.5     95.3946
0.47     82.1357
0.45     73.8734
0.42     62.343
0.4     55.2294
0.37     45.4151
0.35     39.4397
0.32     31.3217
0.3     26.4683
0.27     20.0166
0.25     16.2606
0.22     11.4289
0.2     8.73128
0.17     5.44445
0.15     3.73959
0.13     2.40252
0.11     1.40856
0.09     0.724943
0.07     0.307993
0.05     0.10014
0.03     0.0283461
0.01     0.00934547

==> npb200.txt <==
2.5     849.939
2.3     738.43
2.1     630.332
1.9     525.863
1.7     425.275
1.6     376.528
1.5     328.87
1.45     305.463
1.4     282.347
1.37     268.619
0.775     265.488
0.77     261.616
0.75     246.414
0.73     231.673
0.7     210.425
0.67     190.217
0.65     177.323
0.63     164.893
0.6     147.116
0.57     130.383
0.55     119.807
0.52     104.812
0.5     95.3946
0.47     82.1357
0.45     73.8734
0.42     62.343
0.4     55.2294
0.37     45.4151
0.35     39.4397
0.32     31.3217
0.3     26.4683
0.27     20.0166
0.25     16.2606
0.22     11.4289
0.2     8.73128
0.17     5.44445
0.15     3.73959
0.13     2.40252
0.11     1.40856
0.09     0.724943
0.07     0.307993
0.05     0.10014
0.03     0.0283461
0.01     0.00934547

==> npb80.txt <==
2.3     858.43
2.1     750.333
1.9     645.863
1.7     545.275
1.5     448.87
1.4     402.347
1.3     357.014
1.2     312.929
1.1     270.161
1.     228.787
0.9     188.897
0.8     150.595
0.7     114.004
0.6     79.2747
0.55     62.6629
0.5     46.5876
0.48     40.3142
0.35     39.4397
0.32     31.3217
0.3     26.4683
0.27     20.0166
0.25     16.2606
0.22     11.4289
0.2     8.73128
0.17     5.44445
0.15     3.73959
0.13     2.40252
0.11     1.40856
0.09     0.724943
0.07     0.307993
0.05     0.10014
0.03     0.0283461
0.01     0.00934547

==> z0.1-hk.txt <==
2.2     663.072
2.1     615.389
2.     569.287
1.9     524.909
1.8     482.426
1.7     442.037
1.6     403.977
1.5     368.51
1.4     335.927
1.3     306.5
1.2     280.381
1.1     257.352
1.     236.32
0.9     214.715
0.8     188.836
0.7     155.645
0.65     134.236
0.635     127.416
0.625     125.667
0.6     114.529
0.5     76.2817
0.4     47.6793
0.39     45.3065
0.37     40.7908
0.36     39.8042
0.35     37.4628
0.34     35.176
0.23     12.6851
0.21     9.89758
0.19     7.50093
0.17     5.48103
0.15     3.81988
0.13     2.49131
0.11     1.40856
0.09     0.724943
0.07     0.307993
0.05     0.10014
0.03     0.0283461
0.01     0.00934547

==> z0.1-lkw.txt <==
2.2     630.1
2.1     581.429
2.     534.186
1.9     488.475
1.8     444.41
1.7     402.119
1.6     361.738
1.5     323.406
1.4     287.25
1.35     270.021
1.34     266.644
1.33     263.29
0.855     258.632
0.85     255.149
0.8     221.779
0.7     162.944
0.6     114.529
0.5     76.2817
0.4     47.6793
0.39     45.3065
0.37     40.7908
0.36     39.8042
0.35     37.4628
0.34     35.176
0.23     12.6851
0.21     9.89758
0.19     7.50093
0.17     5.48103
0.15     3.81988
0.13     2.49131
0.11     1.40856
0.09     0.724943
0.07     0.307993
0.05     0.10014
0.03     0.0283461
0.01     0.00934547

==> z0.1-rkh.txt <==
2.2     660.006
2.1     611.356
2.     564.192
1.9     518.647
1.8     474.881
1.7     433.084
1.6     393.488
1.5     356.37
1.4     322.062
1.3     290.936
1.2     263.364
1.1     239.55
1.     219.069
0.9     199.864
0.8     177.499
0.75     163.605
0.726     156.135
0.685     155.022
0.68     152.433
0.65     137.446
0.6     114.529
0.5     76.2817
0.4     47.6793
0.39     45.3065
0.37     40.7908
0.36     39.8042
0.35     37.4628
0.34     35.176
0.23     12.6851
0.21     9.89758
0.19     7.50093
0.17     5.48103
0.15     3.81988
0.13     2.49131
0.11     1.40856
0.09     0.724943
0.07     0.307993
0.05     0.10014
0.03     0.0283461
0.01     0.00934547

==> z0.5-hk.txt <==
2.2     663.072
2.1     615.389
2.     569.287
1.9     524.909
1.8     482.426
1.7     442.037
1.6     403.977
1.5     368.51
1.4     335.927
1.3     306.5
1.2     280.381
1.1     257.352
1.     236.3
0.9     214.715
0.8     188.836
0.7     155.645
0.69     151.803
0.685     142.662
0.68     140.35
0.65     126.956
0.6     106.438
0.5     72.0342
0.4     46.0148
0.38     41.7127
0.36     38.5358
0.34     34.2934
0.32     30.2363
0.23     12.6851
0.21     9.89758
0.19     7.50093
0.17     5.48103
0.15     3.81988
0.13     2.49131
0.11     1.40856
0.09     0.724943
0.07     0.307993
0.05     0.10014
0.03     0.0283461
0.01     0.00934547

==> z0.5-lkw.txt <==
2.2     630.1
2.1     581.429
2.     534.186
1.9     488.475
1.8     444.41
1.7     402.119
1.6     361.738
1.5     323.406
1.45     305.049
1.43     297.862
0.945     294.682
0.94     291.165
0.9     263.87
0.8     202.167
0.7     149.734
0.6     106.438
0.5     72.0342
0.4     46.0148
0.38     41.7127
0.36     38.5358
0.34     34.2934
0.32     30.2363
0.23     12.6851
0.21     9.89758
0.19     7.50093
0.17     5.48103
0.15     3.81988
0.13     2.49131
0.11     1.40856
0.09     0.724943
0.07     0.307993
0.05     0.10014
0.03     0.0283461
0.01     0.00934547

==> z0.5-rkh.txt <==
2.2     660.006
2.1     611.356
2.     564.192
1.9     518.647
1.8     474.881
1.7     433.084
1.6     393.488
1.5     356.37
1.4     322.062
1.3     290.936
1.2     263.364
1.1     239.55
1.     219.069
0.95     209.534
0.935     206.675
0.805     205.031
0.8     202.167
0.7     149.734
0.6     106.438
0.5     72.0342
0.4     46.0148
0.38     41.712
0.36     38.5358
0.34     34.2934
0.32     30.2363
0.23     12.6851
0.21     9.89758
0.19     7.50093
0.17     5.48103
0.15     3.81988
0.13     2.49131
0.11     1.40856
0.09     0.724943
0.07     0.307993
0.05     0.10014
0.03     0.0283461
0.01     0.00934547
